Upper and lower bound on delta-crossing number and tabulation of knots

We will strengthen the known upper and lower bounds on the delta-crossing number of knots in therms of the triple-crossing number. The latter bound turns out to be strong enough to obtain (unknown values of) triple-crossing numbers for a few knots. We also prove that we can always find at least one tangle from the set of four tangles, in any triple-crossing projections of any non-trivial knot or non-split link. In the last section, we enumerate and generate tables of minimal delta-diagrams for all prime knots up to the delta-crossing number equal to four. We also give a concise survey about known inequalities between integer-valued classical knot invariants.

==> delta1.txt <==
[['K3a1'], ['W', [1, 3, 3, 2, 2, 1]]]


==> delta2.txt <==
[['K4a1'], ['S', [5, 2, 4, 6, 1, 5], 'W', [2, 1, 3, 3, 6, 4]]]
[['K5a1'], ['W', [5, 2, 4, 6, 1, 5], 'W', [2, 1, 3, 3, 6, 4]]]
[['K5a2'], ['W', [5, 2, 4, 6, 1, 5], 'U', [2, 1, 3, 3, 6, 4]]]
[['K6a1'], ['W', [5, 2, 4, 6, 1, 5], 'S', [2, 1, 3, 3, 6, 4]]]


==> delta3.txt <==
[['K6a2'], ['S', [7, 2, 6, 8, 1, 7], 'W', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K6a3'], ['S', [7, 2, 6, 8, 1, 7], 'W', [2, 1, 3, 3, 9, 4], 'W', [4, 9, 5, 5, 8, 6]]]
[['K7a1'], ['T', [4, 2, 5, 5, 1, 6], 'T', [7, 3, 8, 8, 2, 9], 'U', [9, 4, 6, 1, 3, 7]]]
[['K7a2'], ['U', [7, 2, 6, 8, 1, 7], 'T', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K7a3'], ['W', [7, 2, 6, 8, 1, 7], 'W', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K7a4'], ['W', [7, 2, 6, 8, 1, 7], 'W', [2, 1, 3, 3, 9, 4], 'W', [4, 9, 5, 5, 8, 6]]]
[['K7a5'], ['W', [4, 2, 5, 5, 1, 6], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 1, 3, 7]]]
[['K7a6'], ['W', [4, 2, 5, 5, 1, 6], 'W', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 1, 3, 7]]]
[['K7a7'], ['U', [4, 2, 5, 5, 1, 6], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 1, 3, 7]]]
[['K8a1'], ['T', [4, 2, 5, 5, 1, 6], 'U', [7, 3, 8, 8, 2, 9], 'U', [9, 4, 6, 1, 3, 7]]]
[['K8a2'], ['U', [7, 2, 6, 8, 1, 7], 'U', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K8a3'], ['T', [7, 2, 6, 8, 1, 7], 'S', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K8a4'], ['T', [7, 2, 6, 8, 1, 7], 'T', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K8a6'], ['S', [4, 2, 5, 5, 1, 6], 'U', [7, 3, 8, 8, 2, 9], 'T', [9, 4, 6, 1, 3, 7]]]
[['K8a7'], ['T', [4, 2, 5, 5, 1, 6], 'U', [7, 3, 8, 8, 2, 9], 'T', [9, 4, 6, 1, 3, 7]]]
[['K8n1'], ['S', [7, 2, 6, 8, 1, 7], 'S', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K8n2'], ['S', [7, 2, 6, 8, 1, 7], 'U', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K8n3'], ['W', [7, 2, 6, 8, 1, 7], 'U', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]
[['K9a13'], ['U', [4, 2, 5, 5, 1, 6], 'U', [7, 3, 8, 8, 2, 9], 'T', [9, 4, 6, 1, 3, 7]]]
[['K9a16'], ['U', [4, 2, 5, 5, 1, 6], 'U', [7, 3, 8, 8, 2, 9], 'U', [9, 4, 6, 1, 3, 7]]]
[['K9a5'], ['T', [7, 2, 6, 8, 1, 7], 'U', [2, 1, 3, 3, 9, 4], 'U', [4, 9, 5, 5, 8, 6]]]


==> delta4.txt <==
[['K10a10'], ['W', [7, 2, 8, 8, 1, 9], 'S', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'S', [10, 7, 9, 11, 6, 10]]]
[['K10a102'], ['W', [9, 2, 10, 10, 1, 11], 'W', [6, 4, 7, 7, 3, 8], 'W', [8, 12, 5, 9, 11, 6], 'W', [4, 1, 2, 5, 12, 3]]]
[['K10a103'], ['S', [7, 2, 8, 8, 1, 9], 'U', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'T', [10, 5, 9, 11, 4, 10]]]
[['K10a106'], ['S', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'T', [7, 11, 4, 8, 10, 5]]]
[['K10a107'], ['S', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'T', [12, 5, 11, 1, 4, 12]]]
[['K10a108'], ['S', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K10a109'], ['S', [5, 2, 10, 6, 1, 11], 'W', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K10a11'], ['S', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'S', [11, 4, 5, 12, 3, 6]]]
[['K10a118'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'U', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K10a12'], ['S', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K10a121'], ['W', [4, 2, 9, 5, 1, 10], 'T', [10, 8, 3, 11, 7, 4], 'U', [2, 7, 11, 3, 6, 12], 'S', [12, 6, 8, 1, 5, 9]]]
[['K10a13'], ['W', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10a14'], ['W', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'W', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10a15'], ['S', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10a16'], ['S', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10a17'], ['U', [9, 2, 8, 10, 1, 9], 'T', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K10a18'], ['T', [9, 2, 8, 10, 1, 9], 'S', [2, 1, 3, 3, 12, 4], 'T', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K10a19'], ['T', [9, 2, 8, 10, 1, 9], 'T', [2, 1, 3, 3, 12, 4], 'T', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K10a20'], ['T', [9, 2, 10, 10, 1, 11], 'T', [6, 4, 7, 7, 3, 8], 'U', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K10a21'], ['T', [9, 2, 10, 10, 1, 11], 'T', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K10a25'], ['W', [5, 2, 10, 6, 1, 11], 'W', [7, 3, 8, 8, 2, 9], 'S', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K10a26'], ['W', [5, 2, 10, 6, 1, 11], 'T', [7, 3, 8, 8, 2, 9], 'U', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K10a28'], ['W', [1, 11, 4, 2, 10, 5], 'W', [3, 10, 2, 4, 9, 3], 'U', [5, 9, 6, 6, 8, 7], 'S', [12, 8, 11, 1, 7, 12]]]
[['K10a29'], ['T', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K10a3'], ['T', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'T', [8, 5, 7, 9, 4, 8]]]
[['K10a30'], ['S', [1, 11, 4, 2, 10, 5], 'W', [3, 10, 2, 4, 9, 3], 'T', [5, 9, 6, 6, 8, 7], 'T', [12, 8, 11, 1, 7, 12]]]
[['K10a31'], ['T', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K10a32'], ['W', [7, 2, 6, 8, 1, 7], 'S', [9, 1, 8, 10, 12, 9], 'S', [4, 12, 3, 5, 11, 4], 'W', [5, 3, 10, 6, 2, 11]]]
[['K10a33'], ['W', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K10a34'], ['W', [5, 2, 10, 6, 1, 11], 'W', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K10a36'], ['W', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K10a37'], ['W', [7, 2, 6, 8, 1, 7], 'W', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'W', [2, 1, 9, 3, 12, 10]]]
[['K10a38'], ['S', [7, 2, 6, 8, 1, 7], 'S', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'W', [2, 1, 9, 3, 12, 10]]]
[['K10a39'], ['W', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'S', [11, 4, 5, 12, 3, 6]]]
[['K10a4'], ['U', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10a40'], ['W', [7, 2, 8, 8, 1, 9], 'U', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K10a41'], ['W', [7, 2, 6, 8, 1, 7], 'T', [9, 1, 8, 10, 12, 9], 'T', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K10a42'], ['W', [7, 2, 6, 8, 1, 7], 'T', [9, 1, 8, 10, 12, 9], 'S', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K10a43'], ['W', [7, 2, 6, 8, 1, 7], 'S', [9, 1, 8, 10, 12, 9], 'T', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K10a44'], ['W', [7, 2, 6, 8, 1, 7], 'S', [9, 1, 8, 10, 12, 9], 'S', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K10a45'], ['W', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K10a47'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'S', [11, 4, 5, 12, 3, 6]]]
[['K10a48'], ['S', [7, 2, 8, 8, 1, 9], 'W', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'T', [10, 7, 9, 11, 6, 10]]]
[['K10a49'], ['S', [7, 2, 8, 8, 1, 9], 'W', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'S', [10, 7, 9, 11, 6, 10]]]
[['K10a5'], ['U', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K10a50'], ['W', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K10a51'], ['W', [7, 2, 8, 8, 1, 9], 'W', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K10a52'], ['W', [7, 2, 8, 8, 1, 9], 'S', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'S', [10, 5, 9, 11, 4, 10]]]
[['K10a55'], ['W', [5, 2, 10, 6, 1, 11], 'T', [7, 3, 8, 8, 2, 9], 'S', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K10a56'], ['S', [5, 2, 10, 6, 1, 11], 'S', [7, 3, 8, 8, 2, 9], 'T', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K10a57'], ['S', [5, 2, 10, 6, 1, 11], 'T', [7, 3, 8, 8, 2, 9], 'T', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K10a58'], ['S', [5, 2, 10, 6, 1, 11], 'T', [7, 3, 8, 8, 2, 9], 'S', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K10a6'], ['T', [5, 2, 6, 6, 1, 7], 'S', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10a63'], ['S', [7, 2, 6, 8, 1, 7], 'S', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'W', [5, 3, 10, 6, 2, 11]]]
[['K10a64'], ['S', [7, 2, 6, 8, 1, 7], 'S', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K10a66'], ['W', [7, 2, 6, 8, 1, 7], 'W', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'S', [2, 1, 9, 3, 12, 10]]]
[['K10a67'], ['T', [6, 2, 7, 7, 1, 8], 'T', [10, 3, 5, 11, 2, 6], 'T', [8, 4, 9, 9, 3, 10], 'U', [11, 5, 12, 12, 4, 1]]]
[['K10a68'], ['U', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K10a69'], ['U', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K10a7'], ['W', [7, 2, 8, 8, 1, 9], 'S', [4, 3, 5, 5, 2, 6], 'S', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K10a72'], ['T', [6, 2, 7, 7, 1, 8], 'U', [10, 3, 5, 11, 2, 6], 'T', [8, 4, 9, 9, 3, 10], 'U', [11, 5, 12, 12, 4, 1]]]
[['K10a78'], ['S', [7, 2, 8, 8, 1, 9], 'U', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'T', [10, 7, 9, 11, 6, 10]]]
[['K10a79'], ['S', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'T', [8, 5, 7, 9, 4, 8]]]
[['K10a8'], ['W', [7, 2, 8, 8, 1, 9], 'U', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K10a80'], ['U', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10a85'], ['W', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K10a88'], ['W', [4, 2, 9, 5, 1, 10], 'U', [10, 8, 3, 11, 7, 4], 'T', [2, 7, 11, 3, 6, 12], 'S', [12, 6, 8, 1, 5, 9]]]
[['K10a9'], ['W', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'U', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K10a93'], ['W', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'S', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K10a94'], ['S', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K10a99'], ['T', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'S', [6, 4, 11, 7, 3, 12], 'S', [7, 11, 4, 8, 10, 5]]]
[['K10n1'], ['T', [9, 2, 10, 10, 1, 11], 'T', [6, 4, 7, 7, 3, 8], 'W', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K10n10'], ['W', [7, 2, 8, 8, 1, 9], 'S', [4, 3, 5, 5, 2, 6], 'T', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K10n11'], ['W', [7, 2, 6, 8, 1, 7], 'U', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K10n12'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K10n13'], ['S', [7, 2, 6, 8, 1, 7], 'S', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K10n15'], ['W', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10n16'], ['T', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10n17'], ['T', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10n18'], ['W', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10n19'], ['T', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'W', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10n2'], ['S', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K10n20'], ['T', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10n21'], ['U', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10n22'], ['W', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K10n23'], ['T', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'S', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K10n25'], ['S', [7, 2, 8, 8, 1, 9], 'T', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K10n26'], ['S', [7, 2, 8, 8, 1, 9], 'T', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'T', [10, 5, 9, 11, 4, 10]]]
[['K10n27'], ['W', [7, 2, 6, 8, 1, 7], 'W', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'U', [5, 3, 10, 6, 2, 11]]]
[['K10n28'], ['T', [7, 2, 8, 8, 1, 9], 'T', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K10n29'], ['W', [7, 2, 8, 8, 1, 9], 'W', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'T', [10, 5, 9, 11, 4, 10]]]
[['K10n30'], ['W', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K10n31'], ['U', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K10n32'], ['W', [7, 2, 6, 8, 1, 7], 'T', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'S', [2, 1, 9, 3, 12, 10]]]
[['K10n33'], ['S', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K10n34'], ['W', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K10n35'], ['U', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K10n36'], ['U', [7, 2, 8, 8, 1, 9], 'U', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K10n37'], ['S', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K10n38'], ['S', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K10n4'], ['S', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K10n42'], ['T', [7, 2, 6, 8, 1, 7], 'W', [3, 9, 4, 4, 8, 5], 'T', [11, 6, 10, 12, 5, 11], 'S', [2, 1, 9, 3, 12, 10]]]
[['K10n5'], ['S', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'W', [8, 12, 5, 9, 11, 6], 'S', [4, 1, 2, 5, 12, 3]]]
[['K10n6'], ['W', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K10n7'], ['W', [7, 2, 8, 8, 1, 9], 'U', [4, 3, 5, 5, 2, 6], 'U', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K10n8'], ['S', [7, 2, 6, 8, 1, 7], 'T', [3, 9, 4, 4, 8, 5], 'T', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K10n9'], ['U', [8, 2, 9, 9, 1, 10], 'S', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K11a100'], ['W', [7, 2, 6, 8, 1, 7], 'W', [9, 1, 8, 10, 12, 9], 'S', [4, 12, 3, 5, 11, 4], 'W', [5, 3, 10, 6, 2, 11]]]
[['K11a101'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K11a104'], ['W', [7, 2, 6, 8, 1, 7], 'S', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'W', [2, 1, 9, 3, 12, 10]]]
[['K11a106'], ['W', [7, 2, 6, 8, 1, 7], 'W', [9, 1, 8, 10, 12, 9], 'T', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K11a107'], ['W', [7, 2, 6, 8, 1, 7], 'W', [9, 1, 8, 10, 12, 9], 'S', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K11a109'], ['W', [7, 2, 6, 8, 1, 7], 'T', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K11a11'], ['W', [7, 2, 6, 8, 1, 7], 'S', [8, 6, 9, 9, 5, 10], 'S', [12, 4, 11, 1, 3, 12], 'W', [4, 3, 10, 5, 2, 11]]]
[['K11a111'], ['W', [7, 2, 6, 8, 1, 7], 'S', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K11a114'], ['T', [7, 2, 6, 8, 1, 7], 'U', [3, 9, 4, 4, 8, 5], 'U', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K11a117'], ['W', [7, 2, 6, 8, 1, 7], 'S', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'W', [5, 3, 10, 6, 2, 11]]]
[['K11a123'], ['W', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K11a134'], ['W', [7, 2, 8, 8, 1, 9], 'S', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K11a135'], ['T', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K11a136'], ['T', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K11a138'], ['T', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K11a14'], ['S', [7, 2, 8, 8, 1, 9], 'U', [4, 3, 5, 5, 2, 6], 'T', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K11a148'], ['T', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K11a155'], ['T', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'T', [4, 1, 2, 5, 12, 3]]]
[['K11a175'], ['S', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'T', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K11a177'], ['S', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K11a178'], ['S', [5, 2, 10, 6, 1, 11], 'W', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K11a18'], ['W', [7, 2, 8, 8, 1, 9], 'S', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K11a186'], ['W', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'U', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K11a191'], ['W', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K11a192'], ['W', [5, 2, 10, 6, 1, 11], 'W', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K11a197'], ['W', [7, 2, 6, 8, 1, 7], 'W', [3, 9, 4, 4, 8, 5], 'W', [11, 6, 10, 12, 5, 11], 'S', [2, 1, 9, 3, 12, 10]]]
[['K11a198'], ['T', [6, 2, 7, 7, 1, 8], 'T', [10, 3, 5, 11, 2, 6], 'U', [8, 4, 9, 9, 3, 10], 'U', [11, 5, 12, 12, 4, 1]]]
[['K11a200'], ['W', [7, 2, 6, 8, 1, 7], 'W', [3, 9, 4, 4, 8, 5], 'W', [11, 6, 10, 12, 5, 11], 'W', [2, 1, 9, 3, 12, 10]]]
[['K11a212'], ['T', [6, 2, 7, 7, 1, 8], 'U', [10, 3, 5, 11, 2, 6], 'U', [8, 4, 9, 9, 3, 10], 'U', [11, 5, 12, 12, 4, 1]]]
[['K11a22'], ['S', [7, 2, 8, 8, 1, 9], 'U', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K11a23'], ['S', [7, 2, 8, 8, 1, 9], 'W', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K11a27'], ['S', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'S', [7, 5, 8, 8, 4, 9], 'S', [11, 4, 5, 12, 3, 6]]]
[['K11a30'], ['W', [2, 12, 7, 3, 11, 8], 'W', [10, 4, 6, 11, 3, 7], 'S', [4, 9, 5, 5, 8, 6], 'S', [1, 10, 12, 2, 9, 1]]]
[['K11a32'], ['W', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11a327'], ['W', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'S', [6, 4, 11, 7, 3, 12], 'W', [7, 11, 4, 8, 10, 5]]]
[['K11a329'], ['W', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'W', [7, 11, 4, 8, 10, 5]]]
[['K11a35'], ['S', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11a36'], ['W', [5, 2, 6, 6, 1, 7], 'S', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11a40'], ['S', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11a41'], ['S', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'W', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11a43'], ['U', [9, 2, 8, 10, 1, 9], 'U', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11a44'], ['T', [9, 2, 8, 10, 1, 9], 'S', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11a46'], ['T', [9, 2, 8, 10, 1, 9], 'T', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11a47'], ['T', [8, 2, 7, 9, 1, 8], 'U', [2, 1, 3, 3, 12, 4], 'U', [5, 10, 6, 6, 9, 7], 'S', [10, 5, 11, 11, 4, 12]]]
[['K11a50'], ['T', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'U', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K11a52'], ['T', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K11a77'], ['W', [5, 2, 10, 6, 1, 11], 'S', [7, 3, 8, 8, 2, 9], 'S', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K11a83'], ['U', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11a85'], ['U', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K11a91'], ['W', [5, 2, 10, 6, 1, 11], 'S', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K11a94'], ['U', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11a95'], ['U', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K11n1'], ['T', [10, 2, 9, 11, 1, 10], 'T', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K11n105'], ['T', [7, 2, 8, 8, 1, 9], 'U', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K11n106'], ['W', [7, 2, 8, 8, 1, 9], 'S', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'T', [10, 5, 9, 11, 4, 10]]]
[['K11n107'], ['W', [7, 2, 6, 8, 1, 7], 'W', [9, 1, 8, 10, 12, 9], 'T', [4, 12, 3, 5, 11, 4], 'U', [5, 3, 10, 6, 2, 11]]]
[['K11n118'], ['T', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'W', [7, 11, 4, 8, 10, 5]]]
[['K11n119'], ['W', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'T', [4, 1, 2, 5, 12, 3]]]
[['K11n126'], ['W', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'W', [8, 12, 5, 9, 11, 6], 'W', [4, 1, 2, 5, 12, 3]]]
[['K11n136'], ['W', [7, 2, 6, 8, 1, 7], 'W', [3, 9, 4, 4, 8, 5], 'W', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K11n153'], ['T', [4, 2, 9, 5, 1, 10], 'U', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'S', [12, 6, 8, 1, 5, 9]]]
[['K11n156'], ['T', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'S', [6, 4, 11, 7, 3, 12], 'W', [7, 11, 4, 8, 10, 5]]]
[['K11n16'], ['W', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'U', [11, 4, 5, 12, 3, 6]]]
[['K11n162'], ['T', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'W', [7, 11, 4, 8, 10, 5]]]
[['K11n169'], ['W', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'W', [7, 11, 4, 8, 10, 5]]]
[['K11n2'], ['T', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'W', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K11n21'], ['S', [7, 2, 6, 8, 1, 7], 'U', [3, 9, 4, 4, 8, 5], 'T', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K11n22'], ['W', [7, 2, 8, 8, 1, 9], 'U', [4, 3, 5, 5, 2, 6], 'T', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K11n23'], ['U', [7, 2, 8, 8, 1, 9], 'S', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K11n24'], ['W', [7, 2, 6, 8, 1, 7], 'S', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K11n30'], ['T', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K11n54'], ['W', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11n55'], ['T', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11n56'], ['S', [1, 11, 4, 2, 10, 5], 'W', [3, 10, 2, 4, 9, 3], 'U', [5, 9, 6, 6, 8, 7], 'S', [12, 8, 11, 1, 7, 12]]]
[['K11n61'], ['U', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K11n69'], ['T', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K11n71'], ['U', [9, 2, 8, 10, 1, 9], 'U', [2, 1, 3, 3, 12, 4], 'S', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11n72'], ['S', [9, 2, 8, 10, 1, 9], 'U', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11n73'], ['S', [9, 2, 8, 10, 1, 9], 'S', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11n74'], ['S', [9, 2, 8, 10, 1, 9], 'U', [2, 1, 3, 3, 12, 4], 'S', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11n75'], ['S', [9, 2, 8, 10, 1, 9], 'S', [2, 1, 3, 3, 12, 4], 'S', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11n76'], ['T', [9, 2, 8, 10, 1, 9], 'S', [2, 1, 3, 3, 12, 4], 'S', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11n77'], ['W', [9, 2, 8, 10, 1, 9], 'U', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K11n78'], ['T', [9, 2, 8, 10, 1, 9], 'S', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'S', [6, 11, 7, 7, 10, 8]]]
[['K11n82'], ['W', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'S', [6, 4, 11, 7, 3, 12], 'T', [7, 11, 4, 8, 10, 5]]]
[['K11n85'], ['W', [7, 2, 6, 8, 1, 7], 'T', [9, 1, 8, 10, 12, 9], 'S', [4, 12, 3, 5, 11, 4], 'W', [5, 3, 10, 6, 2, 11]]]
[['K11n86'], ['W', [7, 2, 6, 8, 1, 7], 'T', [3, 9, 4, 4, 8, 5], 'W', [11, 6, 10, 12, 5, 11], 'S', [2, 1, 9, 3, 12, 10]]]
[['K11n87'], ['W', [4, 2, 9, 5, 1, 10], 'T', [10, 8, 3, 11, 7, 4], 'T', [2, 7, 11, 3, 6, 12], 'S', [12, 6, 8, 1, 5, 9]]]
[['K11n90'], ['T', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K11n92'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K11n93'], ['W', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K11n94'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K11n95'], ['W', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K11n96'], ['W', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K12a104'], ['S', [5, 2, 6, 6, 1, 7], 'S', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K12a1097'], ['W', [4, 2, 9, 5, 1, 10], 'W', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'W', [12, 6, 8, 1, 5, 9]]]
[['K12a1188'], ['W', [4, 2, 9, 5, 1, 10], 'S', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'S', [12, 6, 8, 1, 5, 9]]]
[['K12a1189'], ['W', [4, 2, 9, 5, 1, 10], 'S', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'W', [12, 6, 8, 1, 5, 9]]]
[['K12a119'], ['T', [9, 2, 8, 10, 1, 9], 'U', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K12a1251'], ['S', [4, 2, 9, 5, 1, 10], 'S', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'W', [12, 6, 8, 1, 5, 9]]]
[['K12a268'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'S', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K12a273'], ['W', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'S', [7, 5, 8, 8, 4, 9], 'S', [11, 4, 5, 12, 3, 6]]]
[['K12a281'], ['W', [7, 2, 6, 8, 1, 7], 'W', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'S', [5, 3, 10, 6, 2, 11]]]
[['K12a295'], ['W', [7, 2, 6, 8, 1, 7], 'W', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'W', [5, 3, 10, 6, 2, 11]]]
[['K12a313'], ['W', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'S', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K12a323'], ['T', [7, 2, 6, 8, 1, 7], 'U', [3, 9, 4, 4, 8, 5], 'T', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K12a327'], ['T', [7, 2, 6, 8, 1, 7], 'U', [3, 9, 4, 4, 8, 5], 'T', [11, 6, 10, 12, 5, 11], 'T', [2, 1, 9, 3, 12, 10]]]
[['K12a345'], ['U', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'U', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K12a353'], ['U', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K12a426'], ['U', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'T', [4, 1, 2, 5, 12, 3]]]
[['K12a435'], ['S', [7, 2, 8, 8, 1, 9], 'S', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K12a499'], ['S', [5, 2, 10, 6, 1, 11], 'S', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K12a510'], ['W', [5, 2, 10, 6, 1, 11], 'S', [7, 3, 8, 8, 2, 9], 'S', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K12a514'], ['S', [5, 2, 10, 6, 1, 11], 'S', [7, 3, 8, 8, 2, 9], 'S', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K12a561'], ['U', [6, 2, 7, 7, 1, 8], 'T', [10, 3, 5, 11, 2, 6], 'U', [8, 4, 9, 9, 3, 10], 'U', [11, 5, 12, 12, 4, 1]]]
[['K12a58'], ['S', [7, 2, 8, 8, 1, 9], 'S', [4, 3, 5, 5, 2, 6], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 7, 9, 11, 6, 10]]]
[['K12a615'], ['U', [6, 2, 7, 7, 1, 8], 'U', [10, 3, 5, 11, 2, 6], 'U', [8, 4, 9, 9, 3, 10], 'U', [11, 5, 12, 12, 4, 1]]]
[['K12a628'], ['U', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K12a629'], ['U', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'T', [7, 11, 4, 8, 10, 5]]]
[['K12a631'], ['U', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K12a633'], ['U', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K12a653'], ['U', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K12a656'], ['U', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'T', [7, 11, 4, 8, 10, 5]]]
[['K12a868'], ['W', [4, 2, 9, 5, 1, 10], 'W', [10, 8, 3, 11, 7, 4], 'S', [2, 7, 11, 3, 6, 12], 'S', [12, 6, 8, 1, 5, 9]]]
[['K12a875'], ['W', [4, 2, 9, 5, 1, 10], 'W', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'S', [12, 6, 8, 1, 5, 9]]]
[['K12a960'], ['W', [4, 2, 9, 5, 1, 10], 'S', [10, 8, 3, 11, 7, 4], 'S', [2, 7, 11, 3, 6, 12], 'W', [12, 6, 8, 1, 5, 9]]]
[['K12a99'], ['S', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K12n177'], ['U', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K12n188'], ['U', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'T', [7, 11, 4, 8, 10, 5]]]
[['K12n245'], ['W', [4, 2, 9, 5, 1, 10], 'U', [10, 8, 3, 11, 7, 4], 'U', [2, 7, 11, 3, 6, 12], 'W', [12, 6, 8, 1, 5, 9]]]
[['K12n289'], ['U', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'W', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K12n308'], ['W', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'U', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K12n326'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'U', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K12n327'], ['W', [10, 2, 9, 11, 1, 10], 'S', [2, 1, 6, 3, 12, 7], 'S', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K12n328'], ['W', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'U', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K12n341'], ['U', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K12n379'], ['W', [7, 2, 6, 8, 1, 7], 'T', [9, 1, 8, 10, 12, 9], 'T', [4, 12, 3, 5, 11, 4], 'T', [5, 3, 10, 6, 2, 11]]]
[['K12n380'], ['W', [7, 2, 6, 8, 1, 7], 'W', [9, 1, 8, 10, 12, 9], 'T', [4, 12, 3, 5, 11, 4], 'T', [5, 3, 10, 6, 2, 11]]]
[['K12n406'], ['W', [4, 2, 9, 5, 1, 10], 'W', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'U', [12, 6, 8, 1, 5, 9]]]
[['K12n41'], ['W', [4, 2, 9, 5, 1, 10], 'T', [10, 8, 3, 11, 7, 4], 'S', [2, 7, 11, 3, 6, 12], 'W', [12, 6, 8, 1, 5, 9]]]
[['K12n416'], ['W', [7, 2, 6, 8, 1, 7], 'S', [3, 9, 4, 4, 8, 5], 'W', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K12n417'], ['W', [7, 2, 6, 8, 1, 7], 'U', [3, 9, 4, 4, 8, 5], 'W', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]
[['K12n425'], ['S', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'T', [7, 11, 4, 8, 10, 5]]]
[['K12n426'], ['U', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'W', [8, 12, 5, 9, 11, 6], 'W', [4, 1, 2, 5, 12, 3]]]
[['K12n477'], ['W', [4, 2, 9, 5, 1, 10], 'U', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'W', [12, 6, 8, 1, 5, 9]]]
[['K12n503'], ['U', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'W', [7, 11, 4, 8, 10, 5]]]
[['K12n508'], ['S', [7, 2, 8, 8, 1, 9], 'U', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K12n518'], ['U', [7, 2, 8, 8, 1, 9], 'U', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'W', [10, 5, 9, 11, 4, 10]]]
[['K12n538'], ['W', [4, 2, 9, 5, 1, 10], 'W', [10, 8, 3, 11, 7, 4], 'S', [2, 7, 11, 3, 6, 12], 'U', [12, 6, 8, 1, 5, 9]]]
[['K12n549'], ['S', [6, 2, 7, 7, 1, 8], 'U', [10, 3, 5, 11, 2, 6], 'U', [8, 4, 9, 9, 3, 10], 'U', [11, 5, 12, 12, 4, 1]]]
[['K12n591'], ['U', [8, 2, 9, 9, 1, 10], 'W', [12, 3, 5, 1, 2, 6], 'U', [6, 4, 11, 7, 3, 12], 'W', [7, 11, 4, 8, 10, 5]]]
[['K12n592'], ['U', [8, 2, 9, 9, 1, 10], 'T', [12, 3, 5, 1, 2, 6], 'S', [6, 4, 11, 7, 3, 12], 'T', [7, 11, 4, 8, 10, 5]]]
[['K12n600'], ['U', [4, 2, 9, 5, 1, 10], 'U', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'W', [12, 6, 8, 1, 5, 9]]]
[['K12n609'], ['W', [4, 2, 9, 5, 1, 10], 'U', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'S', [12, 6, 8, 1, 5, 9]]]
[['K12n703'], ['W', [4, 2, 9, 5, 1, 10], 'S', [10, 8, 3, 11, 7, 4], 'W', [2, 7, 11, 3, 6, 12], 'U', [12, 6, 8, 1, 5, 9]]]
[['K12n706'], ['W', [4, 2, 9, 5, 1, 10], 'T', [10, 8, 3, 11, 7, 4], 'S', [2, 7, 11, 3, 6, 12], 'U', [12, 6, 8, 1, 5, 9]]]
[['K12n77'], ['U', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K8a10'], ['S', [9, 2, 8, 10, 1, 9], 'W', [2, 1, 3, 3, 12, 4], 'W', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K8a11'], ['S', [9, 2, 8, 10, 1, 9], 'W', [2, 1, 3, 3, 12, 4], 'W', [4, 12, 5, 5, 11, 6], 'W', [6, 11, 7, 7, 10, 8]]]
[['K8a12'], ['S', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K8a13'], ['S', [9, 2, 8, 10, 1, 9], 'W', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K8a14'], ['S', [8, 2, 9, 9, 1, 10], 'S', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K8a15'], ['T', [9, 2, 10, 10, 1, 11], 'T', [6, 4, 7, 7, 3, 8], 'W', [8, 12, 5, 9, 11, 6], 'S', [4, 1, 2, 5, 12, 3]]]
[['K8a16'], ['W', [7, 2, 8, 8, 1, 9], 'U', [5, 3, 6, 6, 2, 7], 'S', [12, 4, 11, 1, 3, 12], 'T', [10, 5, 9, 11, 4, 10]]]
[['K8a17'], ['W', [7, 2, 8, 8, 1, 9], 'W', [5, 3, 6, 6, 2, 7], 'S', [12, 4, 11, 1, 3, 12], 'T', [10, 5, 9, 11, 4, 10]]]
[['K8a18'], ['W', [7, 2, 8, 8, 1, 9], 'W', [5, 3, 6, 6, 2, 7], 'S', [12, 4, 11, 1, 3, 12], 'S', [10, 5, 9, 11, 4, 10]]]
[['K8a5'], ['W', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'S', [8, 12, 5, 9, 11, 6], 'S', [4, 1, 2, 5, 12, 3]]]
[['K8a8'], ['T', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K8a9'], ['T', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'W', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K9a1'], ['W', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'T', [8, 5, 7, 9, 4, 8]]]
[['K9a10'], ['S', [9, 2, 10, 10, 1, 11], 'U', [6, 4, 7, 7, 3, 8], 'S', [8, 12, 5, 9, 11, 6], 'S', [4, 1, 2, 5, 12, 3]]]
[['K9a11'], ['W', [9, 2, 10, 10, 1, 11], 'T', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K9a12'], ['W', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'S', [8, 5, 7, 9, 4, 8]]]
[['K9a14'], ['W', [5, 2, 10, 6, 1, 11], 'T', [7, 3, 8, 8, 2, 9], 'U', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K9a15'], ['W', [5, 2, 10, 6, 1, 11], 'T', [7, 3, 8, 8, 2, 9], 'S', [9, 4, 6, 10, 3, 7], 'S', [12, 5, 11, 1, 4, 12]]]
[['K9a17'], ['S', [7, 2, 6, 8, 1, 7], 'S', [9, 1, 8, 10, 12, 9], 'S', [4, 12, 3, 5, 11, 4], 'W', [5, 3, 10, 6, 2, 11]]]
[['K9a18'], ['S', [7, 2, 6, 8, 1, 7], 'W', [3, 9, 4, 4, 8, 5], 'S', [11, 6, 10, 12, 5, 11], 'W', [2, 1, 9, 3, 12, 10]]]
[['K9a19'], ['W', [7, 2, 8, 8, 1, 9], 'U', [5, 3, 6, 6, 2, 7], 'W', [12, 4, 11, 1, 3, 12], 'S', [10, 5, 9, 11, 4, 10]]]
[['K9a2'], ['T', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K9a20'], ['T', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'S', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K9a21'], ['T', [5, 2, 6, 6, 1, 7], 'T', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K9a22'], ['T', [7, 2, 8, 8, 1, 9], 'U', [5, 3, 6, 6, 2, 7], 'U', [12, 4, 11, 1, 3, 12], 'U', [10, 5, 9, 11, 4, 10]]]
[['K9a23'], ['U', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'U', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K9a24'], ['U', [5, 2, 6, 6, 1, 7], 'W', [12, 3, 9, 1, 2, 10], 'W', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K9a25'], ['W', [9, 2, 8, 10, 1, 9], 'W', [2, 1, 3, 3, 12, 4], 'U', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K9a26'], ['W', [9, 2, 8, 10, 1, 9], 'W', [2, 1, 3, 3, 12, 4], 'W', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K9a27'], ['W', [9, 2, 8, 10, 1, 9], 'W', [2, 1, 3, 3, 12, 4], 'W', [4, 12, 5, 5, 11, 6], 'W', [6, 11, 7, 7, 10, 8]]]
[['K9a28'], ['S', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K9a29'], ['T', [6, 2, 7, 7, 1, 8], 'U', [10, 3, 5, 11, 2, 6], 'T', [8, 4, 9, 9, 3, 10], 'T', [11, 5, 12, 12, 4, 1]]]
[['K9a3'], ['T', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'U', [8, 5, 7, 9, 4, 8]]]
[['K9a30'], ['U', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'W', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K9a32'], ['U', [8, 2, 9, 9, 1, 10], 'S', [12, 3, 5, 1, 2, 6], 'S', [6, 4, 11, 7, 3, 12], 'S', [7, 11, 4, 8, 10, 5]]]
[['K9a33'], ['W', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'U', [12, 5, 11, 1, 4, 12]]]
[['K9a34'], ['W', [5, 2, 10, 6, 1, 11], 'W', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'U', [12, 5, 11, 1, 4, 12]]]
[['K9a35'], ['U', [7, 2, 6, 8, 1, 7], 'U', [9, 1, 8, 10, 12, 9], 'W', [4, 12, 3, 5, 11, 4], 'U', [5, 3, 10, 6, 2, 11]]]
[['K9a36'], ['U', [7, 2, 6, 8, 1, 7], 'U', [9, 1, 8, 10, 12, 9], 'U', [4, 12, 3, 5, 11, 4], 'U', [5, 3, 10, 6, 2, 11]]]
[['K9a38'], ['U', [5, 2, 10, 6, 1, 11], 'W', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K9a39'], ['U', [5, 2, 10, 6, 1, 11], 'W', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'U', [12, 5, 11, 1, 4, 12]]]
[['K9a4'], ['W', [9, 2, 10, 10, 1, 11], 'T', [6, 4, 7, 7, 3, 8], 'U', [8, 12, 5, 9, 11, 6], 'U', [4, 1, 2, 5, 12, 3]]]
[['K9a40'], ['W', [6, 2, 7, 7, 1, 8], 'W', [10, 3, 5, 11, 2, 6], 'W', [8, 4, 9, 9, 3, 10], 'W', [11, 5, 12, 12, 4, 1]]]
[['K9a41'], ['U', [5, 2, 10, 6, 1, 11], 'U', [7, 3, 8, 8, 2, 9], 'W', [9, 4, 6, 10, 3, 7], 'W', [12, 5, 11, 1, 4, 12]]]
[['K9a6'], ['S', [10, 2, 9, 11, 1, 10], 'W', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'S', [11, 4, 5, 12, 3, 6]]]
[['K9a7'], ['U', [9, 2, 8, 10, 1, 9], 'S', [2, 1, 3, 3, 12, 4], 'T', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K9a8'], ['U', [9, 2, 8, 10, 1, 9], 'T', [2, 1, 3, 3, 12, 4], 'T', [4, 12, 5, 5, 11, 6], 'U', [6, 11, 7, 7, 10, 8]]]
[['K9a9'], ['S', [7, 2, 8, 8, 1, 9], 'W', [4, 3, 5, 5, 2, 6], 'S', [12, 4, 11, 1, 3, 12], 'T', [10, 7, 9, 11, 6, 10]]]
[['K9n1'], ['S', [5, 2, 6, 6, 1, 7], 'U', [12, 3, 9, 1, 2, 10], 'T', [10, 4, 11, 11, 3, 12], 'W', [8, 5, 7, 9, 4, 8]]]
[['K9n2'], ['U', [8, 2, 9, 9, 1, 10], 'S', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'T', [7, 11, 4, 8, 10, 5]]]
[['K9n3'], ['S', [8, 2, 9, 9, 1, 10], 'U', [12, 3, 5, 1, 2, 6], 'W', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K9n4'], ['W', [8, 2, 9, 9, 1, 10], 'S', [12, 3, 5, 1, 2, 6], 'T', [6, 4, 11, 7, 3, 12], 'U', [7, 11, 4, 8, 10, 5]]]
[['K9n5'], ['W', [9, 2, 10, 10, 1, 11], 'W', [6, 4, 7, 7, 3, 8], 'T', [8, 12, 5, 9, 11, 6], 'T', [4, 1, 2, 5, 12, 3]]]
[['K9n6'], ['W', [10, 2, 9, 11, 1, 10], 'T', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'T', [11, 4, 5, 12, 3, 6]]]
[['K9n7'], ['S', [10, 2, 9, 11, 1, 10], 'U', [2, 1, 6, 3, 12, 7], 'T', [7, 5, 8, 8, 4, 9], 'W', [11, 4, 5, 12, 3, 6]]]
[['K9n8'], ['U', [7, 2, 6, 8, 1, 7], 'W', [3, 9, 4, 4, 8, 5], 'U', [11, 6, 10, 12, 5, 11], 'U', [2, 1, 9, 3, 12, 10]]]


==> knots_tb2.txt <==
sPD[eX[5, 2, 4, 6, 1, 5], eX[2, 1, 3, 3, 6, 4]]


==> knots_tb3.txt <==
sPD[eX[7, 2, 6, 8, 1, 7], eX[2, 1, 3, 3, 9, 4], eX[4, 9, 5, 5, 8, 6]]
sPD[eX[6, 2, 5, 7, 1, 6], eX[2, 1, 3, 3, 9, 4], eX[7, 5, 8, 8, 4, 9]]
sPD[eX[4, 2, 5, 5, 1, 6], eX[7, 3, 8, 8, 2, 9], eX[9, 4, 6, 1, 3, 7]]
sPD[eX[5, 2, 6, 6, 1, 7], eX[8, 4, 9, 9, 3, 1], eX[4, 8, 2, 5, 7, 3]]
sPD[eX[2, 7, 1, 3, 6, 2], eX[9, 5, 8, 1, 4, 9], eX[5, 4, 7, 6, 3, 8]]


==> knots_tb4.txt <==
sPD[eX[9, 2, 8, 10, 1, 9], eX[2, 1, 3, 3, 12, 4], eX[4, 12, 5, 5, 11, 6], 
 eX[6, 11, 7, 7, 10, 8]]
sPD[eX[8, 2, 7, 9, 1, 8], eX[2, 1, 3, 3, 12, 4], eX[4, 12, 5, 5, 11, 6], 
 eX[9, 7, 10, 10, 6, 11]]
sPD[eX[8, 2, 7, 9, 1, 8], eX[2, 1, 3, 3, 12, 4], eX[5, 10, 6, 6, 9, 7], 
 eX[10, 5, 11, 11, 4, 12]]
sPD[eX[7, 2, 6, 8, 1, 7], eX[2, 1, 3, 3, 12, 4], eX[8, 6, 9, 9, 5, 10], 
 eX[10, 5, 11, 11, 4, 12]]
sPD[eX[7, 2, 8, 8, 1, 9], eX[5, 3, 6, 6, 2, 7], eX[12, 4, 11, 1, 3, 12], 
 eX[10, 5, 9, 11, 4, 10]]
sPD[eX[8, 2, 9, 9, 1, 10], eX[6, 3, 7, 7, 2, 8], eX[12, 4, 11, 1, 3, 12], 
 eX[5, 11, 4, 6, 10, 5]]
sPD[eX[8, 2, 9, 9, 1, 10], eX[12, 5, 11, 1, 4, 12], eX[2, 8, 3, 3, 7, 4], 
 eX[6, 11, 5, 7, 10, 6]]
sPD[eX[8, 2, 9, 9, 1, 10], eX[11, 7, 10, 12, 6, 11], eX[2, 8, 3, 3, 7, 4], 
 eX[5, 1, 4, 6, 12, 5]]
sPD[eX[8, 2, 9, 9, 1, 10], eX[12, 3, 5, 1, 2, 6], eX[6, 4, 11, 7, 3, 12], 
 eX[7, 11, 4, 8, 10, 5]]
sPD[eX[9, 2, 10, 10, 1, 11], eX[6, 4, 7, 7, 3, 8], eX[8, 12, 5, 9, 11, 6], 
 eX[4, 1, 2, 5, 12, 3]]
sPD[eX[9, 2, 10, 10, 1, 11], eX[3, 8, 4, 4, 7, 5], eX[8, 12, 6, 9, 11, 7], 
 eX[5, 1, 2, 6, 12, 3]]
sPD[eX[5, 2, 6, 6, 1, 7], eX[12, 3, 9, 1, 2, 10], eX[10, 4, 11, 11, 3, 12], 
 eX[8, 5, 7, 9, 4, 8]]
sPD[eX[6, 2, 7, 7, 1, 8], eX[12, 3, 9, 1, 2, 10], eX[10, 4, 11, 11, 3, 12], 
 eX[5, 9, 4, 6, 8, 5]]
sPD[eX[6, 2, 7, 7, 1, 8], eX[12, 3, 10, 1, 2, 11], eX[9, 6, 8, 10, 5, 9], 
 eX[3, 12, 4, 4, 11, 5]]
sPD[eX[7, 2, 8, 8, 1, 9], eX[12, 3, 10, 1, 2, 11], eX[6, 10, 5, 7, 9, 6], 
 eX[3, 12, 4, 4, 11, 5]]
sPD[eX[1, 11, 4, 2, 10, 5], eX[3, 10, 2, 4, 9, 3], eX[5, 9, 6, 6, 8, 7], 
 eX[12, 8, 11, 1, 7, 12]]
sPD[eX[1, 11, 4, 2, 10, 5], eX[3, 10, 2, 4, 9, 3], eX[12, 7, 11, 1, 6, 12], 
 eX[7, 6, 8, 8, 5, 9]]
sPD[eX[1, 11, 3, 2, 10, 4], eX[4, 8, 5, 5, 7, 6], eX[12, 7, 11, 1, 6, 12], 
 eX[9, 3, 8, 10, 2, 9]]
sPD[eX[1, 11, 3, 2, 10, 4], eX[12, 6, 11, 1, 5, 12], eX[6, 5, 7, 7, 4, 8], 
 eX[9, 3, 8, 10, 2, 9]]
sPD[eX[5, 2, 10, 6, 1, 11], eX[7, 3, 8, 8, 2, 9], eX[9, 4, 6, 10, 3, 7], 
 eX[12, 5, 11, 1, 4, 12]]
sPD[eX[6, 2, 11, 7, 1, 12], eX[8, 3, 9, 9, 2, 10], eX[10, 4, 7, 11, 3, 8], 
 eX[5, 1, 4, 6, 12, 5]]
sPD[eX[6, 2, 10, 7, 1, 11], eX[8, 4, 9, 9, 3, 10], eX[12, 6, 11, 1, 5, 12], 
 eX[4, 8, 2, 5, 7, 3]]
sPD[eX[7, 2, 11, 8, 1, 12], eX[9, 4, 10, 10, 3, 11], eX[4, 9, 2, 5, 8, 3], 
 eX[6, 1, 5, 7, 12, 6]]
sPD[eX[6, 2, 10, 7, 1, 11], eX[9, 5, 7, 10, 4, 8], eX[12, 6, 11, 1, 5, 12], 
 eX[2, 9, 3, 3, 8, 4]]
sPD[eX[7, 2, 11, 8, 1, 12], eX[10, 5, 8, 11, 4, 9], eX[2, 10, 3, 3, 9, 4], 
 eX[6, 1, 5, 7, 12, 6]]
sPD[eX[7, 2, 10, 8, 1, 11], eX[12, 7, 11, 1, 6, 12], eX[3, 10, 4, 4, 9, 5], 
 eX[5, 9, 2, 6, 8, 3]]
sPD[eX[10, 2, 9, 11, 1, 10], eX[2, 1, 6, 3, 12, 7], eX[7, 5, 8, 8, 4, 9], 
 eX[11, 4, 5, 12, 3, 6]]
sPD[eX[10, 2, 9, 11, 1, 10], eX[2, 1, 7, 3, 12, 8], eX[11, 4, 6, 12, 3, 7], 
 eX[4, 9, 5, 5, 8, 6]]
sPD[eX[4, 2, 9, 5, 1, 10], eX[10, 8, 3, 11, 7, 4], eX[2, 7, 11, 3, 6, 12], 
 eX[12, 6, 8, 1, 5, 9]]
sPD[eX[2, 12, 7, 3, 11, 8], eX[10, 4, 6, 11, 3, 7], eX[4, 9, 5, 5, 8, 6], 
 eX[1, 10, 12, 2, 9, 1]]
sPD[eX[7, 2, 6, 8, 1, 7], eX[9, 1, 8, 10, 12, 9], eX[4, 12, 3, 5, 11, 4], 
 eX[5, 3, 10, 6, 2, 11]]
sPD[eX[6, 2, 5, 7, 1, 6], eX[8, 1, 7, 9, 12, 8], eX[11, 4, 10, 12, 3, 11], 
 eX[4, 3, 9, 5, 2, 10]]
sPD[eX[7, 2, 6, 8, 1, 7], eX[4, 11, 3, 5, 10, 4], eX[12, 9, 11, 1, 8, 12], 
 eX[5, 3, 9, 6, 2, 10]]
sPD[eX[6, 2, 5, 7, 1, 6], eX[12, 8, 11, 1, 7, 12], eX[10, 4, 9, 11, 3, 10], 
 eX[4, 3, 8, 5, 2, 9]]
sPD[eX[7, 2, 6, 8, 1, 7], eX[4, 10, 3, 5, 9, 4], eX[12, 9, 11, 1, 8, 12], 
 eX[10, 6, 2, 11, 5, 3]]
sPD[eX[7, 2, 6, 8, 1, 7], eX[4, 11, 3, 5, 10, 4], eX[11, 6, 2, 12, 5, 3], 
 eX[9, 1, 8, 10, 12, 9]]
sPD[eX[6, 2, 5, 7, 1, 6], eX[12, 8, 11, 1, 7, 12], eX[10, 5, 2, 11, 4, 3], 
 eX[9, 4, 8, 10, 3, 9]]
sPD[eX[6, 2, 5, 7, 1, 6], eX[11, 5, 2, 12, 4, 3], eX[10, 4, 9, 11, 3, 10], 
 eX[8, 1, 7, 9, 12, 8]]
sPD[eX[5, 2, 8, 6, 1, 9], eX[7, 3, 6, 8, 2, 7], eX[10, 4, 11, 11, 3, 12], 
 eX[12, 5, 9, 1, 4, 10]]
sPD[eX[6, 2, 9, 7, 1, 10], eX[8, 3, 7, 9, 2, 8], eX[12, 6, 10, 1, 5, 11], 
 eX[3, 12, 4, 4, 11, 5]]
sPD[eX[7, 2, 9, 8, 1, 10], eX[12, 7, 10, 1, 6, 11], eX[3, 9, 2, 4, 8, 3], 
 eX[4, 12, 5, 5, 11, 6]]
sPD[eX[8, 2, 7, 9, 1, 8], eX[4, 1, 3, 5, 12, 4], eX[9, 7, 10, 10, 6, 11], 
 eX[5, 3, 11, 6, 2, 12]]
sPD[eX[9, 2, 8, 10, 1, 9], eX[4, 1, 3, 5, 12, 4], eX[6, 11, 7, 7, 10, 8], 
 eX[5, 3, 11, 6, 2, 12]]
sPD[eX[7, 2, 6, 8, 1, 7], eX[8, 6, 9, 9, 5, 10], eX[12, 4, 11, 1, 3, 12], 
 eX[4, 3, 10, 5, 2, 11]]
sPD[eX[8, 2, 7, 9, 1, 8], eX[5, 10, 6, 6, 9, 7], eX[12, 4, 11, 1, 3, 12], 
 eX[4, 3, 10, 5, 2, 11]]
sPD[eX[4, 12, 3, 5, 11, 4], eX[8, 7, 9, 9, 6, 10], eX[1, 8, 12, 2, 7, 1], 
 eX[5, 3, 10, 6, 2, 11]]
sPD[eX[4, 12, 3, 5, 11, 4], eX[1, 9, 12, 2, 8, 1], eX[6, 10, 7, 7, 9, 8], 
 eX[5, 3, 10, 6, 2, 11]]
sPD[eX[7, 6, 8, 8, 5, 9], eX[1, 7, 12, 2, 6, 1], eX[11, 4, 10, 12, 3, 11], 
 eX[4, 3, 9, 5, 2, 10]]
sPD[eX[1, 8, 12, 2, 7, 1], eX[5, 9, 6, 6, 8, 7], eX[11, 4, 10, 12, 3, 11], 
 eX[4, 3, 9, 5, 2, 10]]
sPD[eX[7, 2, 6, 8, 1, 7], eX[3, 9, 4, 4, 8, 5], eX[11, 6, 10, 12, 5, 11], 
 eX[2, 1, 9, 3, 12, 10]]
sPD[eX[8, 2, 7, 9, 1, 8], eX[3, 10, 4, 4, 9, 5], eX[6, 12, 5, 7, 11, 6], 
 eX[2, 1, 10, 3, 12, 11]]
sPD[eX[6, 2, 5, 7, 1, 6], eX[11, 5, 10, 12, 4, 11], eX[7, 4, 8, 8, 3, 9], 
 eX[2, 1, 9, 3, 12, 10]]
sPD[eX[4, 9, 5, 5, 8, 6], eX[2, 8, 1, 3, 7, 2], eX[11, 7, 10, 12, 6, 11], 
 eX[3, 1, 9, 4, 12, 10]]
sPD[eX[7, 2, 8, 8, 1, 9], eX[4, 3, 5, 5, 2, 6], eX[12, 4, 11, 1, 3, 12], 
 eX[10, 7, 9, 11, 6, 10]]
sPD[eX[8, 2, 9, 9, 1, 10], eX[4, 3, 5, 5, 2, 6], eX[12, 4, 11, 1, 3, 12], 
 eX[7, 11, 6, 8, 10, 7]]
sPD[eX[8, 2, 9, 9, 1, 10], eX[5, 3, 6, 6, 2, 7], eX[11, 8, 10, 12, 7, 11], 
 eX[4, 1, 3, 5, 12, 4]]
sPD[eX[9, 2, 10, 10, 1, 11], eX[5, 3, 6, 6, 2, 7], eX[8, 12, 7, 9, 11, 8], 
 eX[4, 1, 3, 5, 12, 4]]
sPD[eX[7, 2, 8, 8, 1, 9], eX[12, 5, 11, 1, 4, 12], eX[2, 6, 3, 3, 5, 4], 
 eX[10, 7, 9, 11, 6, 10]]
sPD[eX[8, 2, 9, 9, 1, 10], eX[12, 5, 11, 1, 4, 12], eX[2, 6, 3, 3, 5, 4], 
 eX[7, 11, 6, 8, 10, 7]]
sPD[eX[8, 2, 9, 9, 1, 10], eX[2, 7, 3, 3, 6, 4], eX[11, 8, 10, 12, 7, 11], 
 eX[5, 1, 4, 6, 12, 5]]
sPD[eX[8, 11, 7, 9, 10, 8], eX[1, 10, 2, 2, 9, 3], eX[3, 7, 4, 4, 6, 5], 
 eX[12, 6, 11, 1, 5, 12]]
sPD[eX[8, 11, 7, 9, 10, 8], eX[1, 10, 2, 2, 9, 3], eX[12, 5, 11, 1, 4, 12], 
 eX[5, 4, 6, 6, 3, 7]]
sPD[eX[1, 9, 2, 2, 8, 3], eX[10, 8, 9, 11, 7, 10], eX[3, 7, 4, 4, 6, 5], 
 eX[12, 6, 11, 1, 5, 12]]
sPD[eX[6, 2, 7, 7, 1, 8], eX[10, 3, 5, 11, 2, 6], eX[8, 4, 9, 9, 3, 10], 
 eX[11, 5, 12, 12, 4, 1]]
sPD[eX[7, 2, 8, 8, 1, 9], eX[10, 3, 6, 11, 2, 7], eX[11, 6, 12, 12, 5, 1], 
 eX[3, 10, 4, 4, 9, 5]]

